Evaluating Budgeted Context Projection with Unexecuted Companion Runs

Context projection can shorten individual requests while changing whether an agent finishes within its budget. We examine how sequential evaluation obscures this trade-off when a capped first continuation prevents its companion from running. In a recorded ReVerPi source-reading campaign, 15 pairs with two final answers yield 12 historically scored successes per arm. Retaining all 27 intervention boundaries distinguishes observed failures from ten unexecuted companions and bounds projected-minus-full success between $-9$ and $+1$ tasks. Under the archived scoring contract, a frozen projection selector has a success difference from full context of $[-3,0]$; outside four fitting tasks, it is $[-4,-1]$ across 23 boundaries. Excluding one task whose platform premise is not established by retained actor-input evidence changes the nonfitting range to $[-3,0]$ across 22 boundaries, so strict inferiority is not robust to that exclusion. Among eleven historically joint-success pairs, projection uses 25% fewer aggregate logical tokens but more tokens for the median pair and 55 rather than 35 suffix requests. These retrospective results concern one adaptively assembled campaign, not population performance. The case motivates accounting that retains every boundary, preserves unknown outcomes and policy dependencies, checks task premises, and separates bounded completion from success-conditioned resource use.

==> README.txt <==
ReVerPi revised preprint source
Prepared for author review on October 5, 2026. Not uploaded to arXiv.

Main editable source: main.tex
Bibliography: references.bib
Compiled review PDF delivered separately: ReVerPi_Preprint_Revised_20261005.pdf
Exact task-specific question: pathspec_prompt.txt
Adapter-rendered user prompt: pathspec_actor_prompt.txt
These files do not contain the original transmitted system prompt.
Figures: system_protocol.pdf, run_flow.pdf, pair_ratios.pdf, pathspec_cost.pdf
Supplementary calculations and data: anc/

The scientific text matches the separate Machine Learning rendering, but this source uses an unbranded article layout. It is intended for review before a possible replacement of arXiv:2609.31381. It does not establish that an arXiv v2 exists.

Build with a standard TeX Live installation:
latexmk -pdf -pdflatex="pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error %O %S" main.tex

A generated main.bbl is supplied as a bibliography fallback. No shell escape or model calls are required to compile the paper.

The previous arXiv v1 remains the published record until a replacement is explicitly authorized and submitted. Any future replacement must include the synchronized source and ancillary files, and the arXiv-generated PDF must be checked separately. No editor correspondence or review text is included.

The existing arXiv paper license is CC BY 4.0. This statement does not extend that license to separately licensed third-party source excerpts or software. See the ancillary third-party notices.


==> pathspec_actor_prompt.txt <==
This is an inspected development question on a frozen installed-package source snapshot, not an official benchmark. The workspace is read-only. The available relative source paths are:
LICENSES/LICENSE
pathspec/__init__.py
pathspec/_backends/__init__.py
pathspec/_backends/_utils.py
pathspec/_backends/agg.py
pathspec/_backends/hyperscan/__init__.py
pathspec/_backends/hyperscan/_base.py
pathspec/_backends/hyperscan/base.py
pathspec/_backends/hyperscan/gitignore.py
pathspec/_backends/hyperscan/pathspec.py
pathspec/_backends/re2/__init__.py
pathspec/_backends/re2/_base.py
pathspec/_backends/re2/base.py
pathspec/_backends/re2/gitignore.py
pathspec/_backends/re2/pathspec.py
pathspec/_backends/simple/__init__.py
pathspec/_backends/simple/gitignore.py
pathspec/_backends/simple/pathspec.py
pathspec/_meta.py
pathspec/_typing.py
pathspec/_version.py
pathspec/backend.py
pathspec/gitignore.py
pathspec/pathspec.py
pathspec/pattern.py
pathspec/patterns/__init__.py
pathspec/patterns/gitignore/__init__.py
pathspec/patterns/gitignore/base.py
pathspec/patterns/gitignore/basic.py
pathspec/patterns/gitignore/spec.py
pathspec/patterns/gitwildmatch.py
pathspec/util.py
Answer by consulting source as needed; do not fabricate extra reads to lengthen a trajectory. You may finish without archive tools. Use JSON null for any field you cannot determine.

Using only the supplied pathspec 1.1.1 source, determine the results of this program. Answer every field, consulting the source where needed:

```python
from pathspec import PathSpec
from pathspec.util import normalize_file

other = PathSpec.from_lines("gitwildmatch", ["docs/*", "/root.txt"])
a = other.match_file("docs/index.md")
b = other.match_file("docs/sub/page.md")
c = other.match_file("root.txt")
d = other.match_file("sub/root.txt")
e = normalize_file("dir\\file.py")
```

Report `docs_index` (`a`), `docs_nested` (`b`), `root_txt` (`c`), `sub_root_txt` (`d`), `normalize` (`e`) and `version_major` (`__import__("pathspec").__version__.split(".")[0]`).

Return exactly one JSON object with these six keys, no prose.

